Computational Complexity of Games and Puzzles

In this thesis, we survey techniques and results from the study of Complexity Theory and Games. We then apply these techniques to obtain new results for previously unstudied games. Our contributions in the games Hexiom, Cut the Rope, and Back to Bed may be helpful in further studies by exploiting structure common to several games. We also highlight some interesting paths for further study related to uncertainty that have yet to receive thorough study given their prevalence in today's games.

==> README.TXT <==
The IST-Thesis-MSC LaTeX template can be used for Instituto Superior Técnico Master of Science thesis of DEI (or other departments), as it follows the regulations published by the Scientific Council of IST.

To start using, just open and modify your data in the following files:

1. IST-Thesis-MSc-Preamble_commands.tex
Select the ‘main’ language of your thesis in the line that loads the package ‘babel’:

	\usepackage[main=english,portuguese]{babel}
	
	or 
	\usepackage[english,main=portuguese]{babel}
	
The thesis document will then automgically modify all the adequate keywords, titles, captions, etc. according to the selected language.

Later, you may modify parameters or include other packages if deemed necessary.

2. IST-Thesis-MSc-Front_Cover.tex
In this document insert your data (name, thesis titles, supervisors, date, degree, etc.):

	\title{}
	\subtitle{}
	\author{}
	\degree{}
	\supervisor{}
	\othersupervisor{}
	\date{}

For a draft thesis (before examination) modify the following command to the value ‘false’:

	\finalthesis{false}

If it is for the final version (approved after examination) then modify the command to the value ‘true’:

	\finalthesis{true}

and include all the members of the examination Committee (except the Supervisor):

	\chairperson{}
	\vogalone{}
	\vogaltwo{}
	\vogalthree{}

3. The content of your thesis will be written in the documents in folder ‘Chapters’
Do not modify the ‘header’ in all those documents, except of the name of the document as it contains compilation directives.
 
If you need to add more Chapters, just create new .tex documents and add the header.
If you do not need that many Chapters in your thesis, just comment the lines in the main document:

  	‘IST-Thesis-MSc-Main_Document.tex’

For example, if you do not need a 6th Chapter, comment the following lines:

	%Chapter 6
	\input{./Chapters/IST-Thesis-MSc-Chapter_6.tex}
	% If Printing on DOUBLE SIDED pages, the second page should be white.
	% Otherwise, comment the following command:
	\cleardoublepage

4. IST-Thesis-MSc-Bibliography.bib
This file is the Bibliography database. Just replace it with your own, and ig f the name ios different, just modifify the corresponding line in in the main document ‘IST-Thesis-MSc-Main_Document.tex’:

	\bibliography{./IST-Thesis-MSc-Bibliography}

#####################

Enjoy

Rui Santos Cruz

==> tables_and_code/example.asm.txt <==
; **********************************************************************
; * Constantes
; **********************************************************************

ON		EQU	1	; contagem ligada
OFF		EQU	0	; contagem desligada
INPUT	EQU	8000H	; endereço do porto de entrada 
					;(bit 0 = RTC; bit 1 = botão)
OUTPUT	EQU	8000H	; endereço do porto de saída.


; **********************************************************************
; * Stack 
; **********************************************************************

PLACE		1000H
pilha:		TABLE 100H	; espaço reservado para a pilha 
fim_pilha:				

; **********************************************************************

PLACE		2000H

; Tabela de vectores de interrupção

tab:		WORD	rot0

; **********************************************************************
; * Programa Principal
; **********************************************************************

PLACE		0

inicio:
	MOV	BTE, tab		; incializa BTE	
	MOV	R9, INPUT		; endereço do porto de entrada
	MOV	R10, OUTPUT		; endereço do porto de saÌda
	MOV	SP, fim_pilha
	MOV	R5, 1			; inicializa estado do processo P1
	MOV	R6, 1			; inicializa estado do processo P2
	MOV R4, OFF			; inicializa controle de RTC
	MOV	R8, 0			; inicializa contador
	MOV	R7, OFF			; inicialmente não permite contagem
	EI0					; permite interrupções tipo 0
	EI					; activa interrupções

ciclo:	
	CALL	P1			; invoca processo P1
	CALL	P2			; invoca processo P2
	JMP		ciclo		; repete ciclo

; **********************************************************************
;* ROTINAS
; **********************************************************************

P1:		
	CMP	R5, 1		; se estado = 1
	JZ	P1_1
	CMP	R5, 2		; se estado = 2
	JZ	P1_2
sai_P1:	
	RET				; sai do processo.


P1_1:	
	MOVB	R0, [R9]	; lê porto de entrada
	BIT	R0, 1
	JZ	sai_P1		; se botão não carregado, sai do processo
	MOV	R7, ON		; permite contagem do display
	MOV	R5, 2		; passa ao estado 2 do P1
	JMP	sai_P1 	
				
P1_2:	
	MOVB	R0, [R9]	; lê porto de entrada
	BIT	R0, 1
	JNZ	sai_P1		; se botão continua carregado, sai do processo
	MOV	R7, OFF		; caso contrário, desliga contagem do display
	MOV	R5, 1		; passa ao estado 1 do P1
	JMP	sai_P1		
				

